Cosmological Perturbation Theory Using the FFTLog: Formalism and Connection to QFT Loop Integrals

We present a new method for calculating loops in cosmological perturbation theory. This method is based on approximating a $\Lambda$CDM-like cosmology as a finite sum of complex power-law universes. The decomposition is naturally achieved using an FFTLog algorithm. For power-law cosmologies, all loop integrals are formally equivalent to loop integrals of massless quantum field theory. These integrals have analytic solutions in terms of generalized hypergeometric functions. We provide explicit formulae for the one-loop and the two-loop power spectrum and the one-loop bispectrum. A chief advantage of our approach is that the difficult part of the calculation is cosmology independent, need be done only once, and can be recycled for any relevant predictions. Evaluation of standard loop diagrams then boils down to a simple matrix multiplication. We demonstrate the promise of this method for applications to higher multiplicity/loop correlation functions.

==> Plinear.dat <==
    0.10000E-03    0.53969E+03
    0.10202E-03    0.55022E+03
    0.10408E-03    0.56096E+03
    0.10618E-03    0.57191E+03
    0.10833E-03    0.58307E+03
    0.11052E-03    0.59445E+03
    0.11275E-03    0.60605E+03
    0.11503E-03    0.61787E+03
    0.11735E-03    0.62993E+03
    0.11972E-03    0.64222E+03
    0.12214E-03    0.65475E+03
    0.12461E-03    0.66752E+03
    0.12712E-03    0.68055E+03
    0.12969E-03    0.69382E+03
    0.13231E-03    0.70736E+03
    0.13499E-03    0.72116E+03
    0.13771E-03    0.73522E+03
    0.14049E-03    0.74956E+03
    0.14333E-03    0.76418E+03
    0.14623E-03    0.77909E+03
    0.14918E-03    0.79428E+03
    0.15220E-03    0.80977E+03
    0.15527E-03    0.82556E+03
    0.15841E-03    0.84166E+03
    0.16161E-03    0.85807E+03
    0.16487E-03    0.87480E+03
    0.16820E-03    0.89185E+03
    0.17160E-03    0.90924E+03
    0.17507E-03    0.92696E+03
    0.17860E-03    0.94503E+03
    0.18221E-03    0.96345E+03
    0.18589E-03    0.98222E+03
    0.18965E-03    0.10014E+04
    0.19348E-03    0.10209E+04
    0.19739E-03    0.10408E+04
    0.20138E-03    0.10610E+04
    0.20544E-03    0.10817E+04
    0.20959E-03    0.11028E+04
    0.21383E-03    0.11243E+04
    0.21815E-03    0.11461E+04
    0.22255E-03    0.11685E+04
    0.22705E-03    0.11912E+04
    0.23164E-03    0.12144E+04
    0.23632E-03    0.12380E+04
    0.24109E-03    0.12621E+04
    0.24596E-03    0.12867E+04
    0.25093E-03    0.13117E+04
    0.25600E-03    0.13372E+04
    0.26117E-03    0.13633E+04
    0.26645E-03    0.13898E+04
    0.27183E-03    0.14168E+04
    0.27732E-03    0.14443E+04
    0.28292E-03    0.14724E+04
    0.28864E-03    0.15010E+04
    0.29447E-03    0.15302E+04
    0.30042E-03    0.15599E+04
    0.30649E-03    0.15902E+04
    0.31268E-03    0.16211E+04
    0.31899E-03    0.16526E+04
    0.32544E-03    0.16846E+04
    0.33201E-03    0.17173E+04
    0.33872E-03    0.17507E+04
    0.34556E-03    0.17846E+04
    0.35254E-03    0.18192E+04
    0.35966E-03    0.18545E+04
    0.36693E-03    0.18904E+04
    0.37434E-03    0.19271E+04
    0.38190E-03    0.19644E+04
    0.38962E-03    0.20024E+04
    0.39749E-03    0.20412E+04
    0.40552E-03    0.20807E+04
    0.41371E-03    0.21209E+04
    0.42207E-03    0.21620E+04
    0.43060E-03    0.22037E+04
    0.43929E-03    0.22463E+04
    0.44817E-03    0.22897E+04
    0.45722E-03    0.23339E+04
    0.46646E-03    0.23790E+04
    0.47588E-03    0.24249E+04
    0.48550E-03    0.24716E+04
    0.49530E-03    0.25193E+04
    0.50531E-03    0.25678E+04
    0.51552E-03    0.26173E+04
    0.52593E-03    0.26676E+04
    0.53656E-03    0.27190E+04
    0.54739E-03    0.27712E+04
    0.55845E-03    0.28245E+04
    0.56973E-03    0.28787E+04
    0.58124E-03    0.29340E+04
    0.59299E-03    0.29903E+04
    0.60496E-03    0.30476E+04
    0.61719E-03    0.31060E+04
    0.62965E-03    0.31655E+04
    0.64237E-03    0.32261E+04
    0.65535E-03    0.32877E+04
    0.66859E-03    0.33506E+04
    0.68210E-03    0.34145E+04
    0.69588E-03    0.34797E+04
    0.70993E-03    0.35460E+04
    0.72427E-03    0.36136E+04
    0.73891E-03    0.36824E+04
    0.75383E-03    0.37524E+04
    0.76906E-03    0.38237E+04
    0.78460E-03    0.38963E+04
    0.80045E-03    0.39702E+04
    0.81662E-03    0.40455E+04
    0.83311E-03    0.41221E+04
    0.84994E-03    0.42001E+04
    0.86711E-03    0.42794E+04
    0.88463E-03    0.43602E+04
    0.90250E-03    0.44424E+04
    0.92073E-03    0.45261E+04
    0.93933E-03    0.46113E+04
    0.95831E-03    0.46979E+04
    0.97767E-03    0.47861E+04
    0.99742E-03    0.48759E+04
    0.10176E-02    0.49672E+04
    0.10381E-02    0.50601E+04
    0.10591E-02    0.51546E+04
    0.10805E-02    0.52508E+04
    0.11023E-02    0.53486E+04
    0.11246E-02    0.54481E+04
    0.11473E-02    0.55493E+04
    0.11705E-02    0.56522E+04
    0.11941E-02    0.57569E+04
    0.12182E-02    0.58633E+04
    0.12429E-02    0.59715E+04
    0.12680E-02    0.60816E+04
    0.12936E-02    0.61935E+04
    0.13197E-02    0.63072E+04
    0.13464E-02    0.64229E+04
    0.13736E-02    0.65404E+04
    0.14013E-02    0.66599E+04
    0.14296E-02    0.67813E+04
    0.14585E-02    0.69046E+04
    0.14880E-02    0.70300E+04
    0.15180E-02    0.71574E+04
    0.15487E-02    0.72868E+04
    0.15800E-02    0.74182E+04
    0.16119E-02    0.75518E+04
    0.16445E-02    0.76874E+04
    0.16777E-02    0.78251E+04
    0.17116E-02    0.79649E+04
    0.17462E-02    0.81069E+04
    0.17814E-02    0.82511E+04
    0.18174E-02    0.83974E+04
    0.18541E-02    0.85459E+04
    0.18916E-02    0.86967E+04
    0.19298E-02    0.88496E+04
    0.19688E-02    0.90048E+04
    0.20086E-02    0.91623E+04
    0.20491E-02    0.93220E+04
    0.20905E-02    0.94839E+04
    0.21328E-02    0.96482E+04
    0.21758E-02    0.98148E+04
    0.22198E-02    0.99836E+04
    0.22646E-02    0.10155E+05
    0.23104E-02    0.10328E+05
    0.23571E-02    0.10504E+05
    0.24047E-02    0.10682E+05
    0.24533E-02    0.10863E+05
    0.25028E-02    0.11046E+05
    0.25534E-02    0.11231E+05
    0.26050E-02    0.11418E+05
    0.26576E-02    0.11608E+05
    0.27113E-02    0.11800E+05
    0.27660E-02    0.11994E+05
    0.28219E-02    0.12191E+05
    0.28789E-02    0.12390E+05
    0.29371E-02    0.12591E+05
    0.29964E-02    0.12795E+05
    0.30569E-02    0.13001E+05
    0.31187E-02    0.13209E+05
    0.31817E-02    0.13419E+05
    0.32460E-02    0.13632E+05
    0.33115E-02    0.13846E+05
    0.33784E-02    0.14063E+05
    0.34467E-02    0.14282E+05
    0.35163E-02    0.14503E+05
    0.35874E-02    0.14726E+05
    0.36598E-02    0.14951E+05
    0.37338E-02    0.15178E+05
    0.38092E-02    0.15407E+05
    0.38861E-02    0.15638E+05
    0.39646E-02    0.15870E+05
    0.40447E-02    0.16105E+05
    0.41264E-02    0.16341E+05
    0.42098E-02    0.16578E+05
    0.42948E-02    0.16818E+05
    0.43816E-02    0.17058E+05
    0.44701E-02    0.17301E+05
    0.45604E-02    0.17544E+05
    0.46525E-02    0.17789E+05
    0.47465E-02    0.18036E+05
    0.48424E-02    0.18283E+05
    0.49402E-02    0.18531E+05
    0.50400E-02    0.18781E+05
    0.51419E-02    0.19031E+05
    0.52457E-02    0.19282E+05
    0.53517E-02    0.19533E+05
    0.54598E-02    0.19786E+05
    0.55701E-02    0.20038E+05
    0.56826E-02    0.20291E+05
    0.57974E-02    0.20544E+05
    0.59145E-02    0.20797E+05
    0.60340E-02    0.21050E+05
    0.61559E-02    0.21302E+05
    0.62803E-02    0.21555E+05
    0.64072E-02    0.21806E+05
    0.65366E-02    0.22057E+05
    0.66686E-02    0.22308E+05
    0.68033E-02    0.22557E+05
    0.69408E-02    0.22805E+05
    0.70810E-02    0.23051E+05
    0.72240E-02    0.23296E+05
    0.73700E-02    0.23539E+05
    0.75189E-02    0.23780E+05
    0.76708E-02    0.24019E+05
    0.78257E-02    0.24256E+05
    0.79838E-02    0.24490E+05
    0.81451E-02    0.24721E+05
    0.83096E-02    0.24949E+05
    0.84775E-02    0.25174E+05
    0.86488E-02    0.25395E+05
    0.88235E-02    0.25613E+05
    0.90017E-02    0.25826E+05
    0.91836E-02    0.26036E+05
    0.93691E-02    0.26240E+05
    0.95583E-02    0.26440E+05
    0.97514E-02    0.26635E+05
    0.99484E-02    0.26824E+05
    0.10149E-01    0.27008E+05
    0.10354E-01    0.27185E+05
    0.10564E-01    0.27357E+05
    0.10777E-01    0.27521E+05
    0.10995E-01    0.27679E+05
    0.11217E-01    0.27830E+05
    0.11443E-01    0.27973E+05
    0.11675E-01    0.28109E+05
    0.11910E-01    0.28236E+05
    0.12151E-01    0.28355E+05
    0.12397E-01    0.28465E+05
    0.12647E-01    0.28566E+05
    0.12902E-01    0.28657E+05
    0.13163E-01    0.28739E+05
    0.13429E-01    0.28811E+05
    0.13700E-01    0.28872E+05
    0.13977E-01    0.28922E+05
    0.14259E-01    0.28962E+05
    0.14547E-01    0.28990E+05
    0.14841E-01    0.29006E+05
    0.15141E-01    0.29011E+05
    0.15447E-01    0.29003E+05
    0.15759E-01    0.28983E+05
    0.16077E-01    0.28950E+05
    0.16402E-01    0.28895E+05
    0.16734E-01    0.28983E+05
    0.17072E-01    0.28906E+05
    0.17416E-01    0.28827E+05
    0.17768E-01    0.28735E+05
    0.18127E-01    0.28629E+05
    0.18493E-01    0.28509E+05
    0.18867E-01    0.28375E+05
    0.19248E-01    0.28228E+05
    0.19637E-01    0.28066E+05
    0.20034E-01    0.27890E+05
    0.20438E-01    0.27700E+05
    0.20851E-01    0.27494E+05
    0.21272E-01    0.27239E+05
    0.21702E-01    0.26934E+05
    0.22141E-01    0.26683E+05
    0.22588E-01    0.26421E+05
    0.23044E-01    0.26147E+05
    0.23510E-01    0.25860E+05
    0.23985E-01    0.25561E+05
    0.24469E-01    0.25250E+05
    0.24964E-01    0.24929E+05
    0.25468E-01    0.24597E+05
    0.25982E-01    0.24269E+05
    0.26507E-01    0.23944E+05
    0.27043E-01    0.23584E+05
    0.27589E-01    0.23216E+05
    0.28146E-01    0.22841E+05
    0.28715E-01    0.22459E+05
    0.29295E-01    0.22072E+05
    0.29887E-01    0.21681E+05
    0.30490E-01    0.21286E+05
    0.31106E-01    0.20890E+05
    0.31735E-01    0.20492E+05
    0.32376E-01    0.20094E+05
    0.33030E-01    0.19697E+05
    0.33697E-01    0.19302E+05
    0.34378E-01    0.18910E+05
    0.35072E-01    0.18521E+05
    0.35781E-01    0.18133E+05
    0.36504E-01    0.17751E+05
    0.37241E-01    0.17377E+05
    0.37993E-01    0.17012E+05
    0.38761E-01    0.16656E+05
    0.39544E-01    0.16310E+05
    0.40343E-01    0.15977E+05
    0.41158E-01    0.15655E+05
    0.41989E-01    0.15346E+05
    0.42838E-01    0.15050E+05
    0.43703E-01    0.14768E+05
    0.44586E-01    0.14498E+05
    0.45486E-01    0.14241E+05
    0.46405E-01    0.13997E+05
    0.47343E-01    0.13764E+05
    0.48299E-01    0.13542E+05
    0.49275E-01    0.13331E+05
    0.50270E-01    0.13129E+05
    0.51286E-01    0.12936E+05
    0.52322E-01    0.12754E+05
    0.53379E-01    0.12579E+05
    0.54457E-01    0.12409E+05
    0.55557E-01    0.12243E+05
    0.56680E-01    0.12088E+05
    0.57825E-01    0.11943E+05
    0.58993E-01    0.11784E+05
    0.60184E-01    0.11621E+05
    0.61400E-01    0.11453E+05
    0.62641E-01    0.11280E+05
    0.63906E-01    0.11098E+05
    0.65197E-01    0.10907E+05
    0.66514E-01    0.10704E+05
    0.67858E-01    0.10490E+05
    0.69229E-01    0.10262E+05
    0.70627E-01    0.10022E+05
    0.72054E-01    0.97677E+04
    0.73510E-01    0.95014E+04
    0.74994E-01    0.92240E+04
    0.76509E-01    0.89371E+04
    0.78055E-01    0.86428E+04
    0.79632E-01    0.83435E+04
    0.81241E-01    0.80421E+04
    0.82882E-01    0.77414E+04
    0.84556E-01    0.74445E+04
    0.86264E-01    0.71545E+04
    0.88007E-01    0.68743E+04
    0.89785E-01    0.66067E+04
    0.91598E-01    0.63545E+04
    0.93449E-01    0.61196E+04
    0.95337E-01    0.59038E+04
    0.97263E-01    0.57080E+04
    0.99227E-01    0.55324E+04
    0.10123E+00    0.53767E+04
    0.10328E+00    0.52399E+04
    0.10536E+00    0.51202E+04
    0.10749E+00    0.50157E+04
    0.10966E+00    0.49234E+04
    0.11188E+00    0.48401E+04
    0.11414E+00    0.47620E+04
    0.11644E+00    0.46847E+04
    0.11880E+00    0.46036E+04
    0.12120E+00    0.45143E+04
    0.12365E+00    0.44134E+04
    0.12614E+00    0.42987E+04
    0.12869E+00    0.41698E+04
    0.13129E+00    0.40279E+04
    0.13394E+00    0.38756E+04
    0.13665E+00    0.37159E+04
    0.13941E+00    0.35526E+04
    0.14223E+00    0.33892E+04
    0.14510E+00    0.32297E+04
    0.14803E+00    0.30782E+04
    0.15102E+00    0.29387E+04
    0.15407E+00    0.28147E+04
    0.15718E+00    0.27078E+04
    0.16036E+00    0.26180E+04
    0.16360E+00    0.25433E+04
    0.16690E+00    0.24805E+04
    0.17028E+00    0.24259E+04
    0.17371E+00    0.23754E+04
    0.17722E+00    0.23252E+04
    0.18080E+00    0.22712E+04
    0.18446E+00    0.22101E+04
    0.18818E+00    0.21398E+04
    0.19198E+00    0.20604E+04
    0.19586E+00    0.19740E+04
    0.19982E+00    0.18839E+04
    0.20386E+00    0.17938E+04
    0.20797E+00    0.17076E+04
    0.21218E+00    0.16286E+04
    0.21646E+00    0.15595E+04
    0.22083E+00    0.15013E+04
    0.22530E+00    0.14528E+04
    0.22985E+00    0.14113E+04
    0.23449E+00    0.13733E+04
    0.23923E+00    0.13359E+04
    0.24406E+00    0.12961E+04
    0.24899E+00    0.12521E+04
    0.25402E+00    0.12034E+04
    0.25915E+00    0.11514E+04
    0.26439E+00    0.10986E+04
    0.26973E+00    0.10479E+04
    0.27518E+00    0.10015E+04
    0.28074E+00    0.96058E+03
    0.28641E+00    0.92516E+03
    0.29219E+00    0.89404E+03
    0.29810E+00    0.86512E+03
    0.30412E+00    0.83624E+03
    0.31026E+00    0.80595E+03
    0.31653E+00    0.77382E+03
    0.32292E+00    0.74053E+03
    0.32945E+00    0.70769E+03
    0.33610E+00    0.67681E+03
    0.34289E+00    0.64870E+03
    0.34982E+00    0.62348E+03
    0.35689E+00    0.60048E+03
    0.36409E+00    0.57838E+03
    0.37145E+00    0.55623E+03
    0.37895E+00    0.53373E+03
    0.38661E+00    0.51104E+03
    0.39442E+00    0.48896E+03
    0.40239E+00    0.46820E+03
    0.41052E+00    0.44902E+03
    0.41881E+00    0.43122E+03
    0.42727E+00    0.41418E+03
    0.43590E+00    0.39745E+03
    0.44471E+00    0.38088E+03
    0.45369E+00    0.36462E+03
    0.46286E+00    0.34908E+03
    0.47221E+00    0.33442E+03
    0.48174E+00    0.32061E+03
    0.49148E+00    0.30739E+03
    0.50141E+00    0.29455E+03
    0.51153E+00    0.28203E+03
    0.52187E+00    0.26995E+03
    0.53241E+00    0.25843E+03
    0.54317E+00    0.24747E+03
    0.55414E+00    0.23700E+03
    0.56533E+00    0.22690E+03
    0.57675E+00    0.21715E+03
    0.58840E+00    0.20778E+03
    0.60029E+00    0.19882E+03
    0.61242E+00    0.19026E+03
    0.62479E+00    0.18205E+03
    0.63741E+00    0.17416E+03
    0.65029E+00    0.16657E+03
    0.66342E+00    0.15931E+03
    0.67683E+00    0.15237E+03
    0.69050E+00    0.14571E+03
    0.70445E+00    0.13932E+03
    0.71868E+00    0.13320E+03
    0.73320E+00    0.12734E+03
    0.74801E+00    0.12172E+03
    0.76312E+00    0.11634E+03
    0.77854E+00    0.11119E+03
    0.79426E+00    0.10625E+03
    0.81031E+00    0.10153E+03
    0.82668E+00    0.97004E+02
    0.84338E+00    0.92673E+02
    0.86041E+00    0.88527E+02
    0.87780E+00    0.84561E+02
    0.89553E+00    0.80766E+02
    0.91362E+00    0.77133E+02
    0.93208E+00    0.73658E+02
    0.95091E+00    0.70333E+02
    0.97011E+00    0.67153E+02
    0.98971E+00    0.64111E+02
    0.10097E+01    0.61201E+02
    0.10301E+01    0.58419E+02
    0.10509E+01    0.55758E+02
    0.10721E+01    0.53215E+02
    0.10938E+01    0.50783E+02
    0.11159E+01    0.48459E+02
    0.11384E+01    0.46238E+02
    0.11614E+01    0.44115E+02
    0.11849E+01    0.42087E+02
    0.12088E+01    0.40149E+02
    0.12333E+01    0.38297E+02
    0.12582E+01    0.36527E+02
    0.12836E+01    0.34837E+02
    0.13095E+01    0.33222E+02
    0.13360E+01    0.31680E+02
    0.13630E+01    0.30207E+02
    0.13905E+01    0.28801E+02
    0.14186E+01    0.27459E+02
    0.14472E+01    0.26177E+02
    0.14765E+01    0.24953E+02
    0.15063E+01    0.23785E+02
    0.15367E+01    0.22670E+02
    0.15678E+01    0.21605E+02
    0.15994E+01    0.20590E+02
    0.16318E+01    0.19621E+02
    0.16647E+01    0.18696E+02
    0.16984E+01    0.17813E+02
    0.17327E+01    0.16971E+02
    0.17677E+01    0.16168E+02
    0.18034E+01    0.15402E+02
    0.18398E+01    0.14671E+02
    0.18770E+01    0.13974E+02
    0.19149E+01    0.13310E+02
    0.19536E+01    0.12676E+02
    0.19930E+01    0.12072E+02
    0.20333E+01    0.11495E+02
    0.20744E+01    0.10946E+02
    0.21163E+01    0.10422E+02
    0.21590E+01    0.99227E+01
    0.22026E+01    0.94468E+01
    0.22471E+01    0.89933E+01
    0.22925E+01    0.85609E+01
    0.23388E+01    0.81489E+01
    0.23861E+01    0.77562E+01
    0.24343E+01    0.73821E+01
    0.24835E+01    0.70257E+01
    0.25336E+01    0.66861E+01
    0.25848E+01    0.63626E+01
    0.26370E+01    0.60544E+01
    0.26903E+01    0.57608E+01
    0.27447E+01    0.54811E+01
    0.28001E+01    0.52147E+01
    0.28567E+01    0.49610E+01
    0.29144E+01    0.47195E+01
    0.29733E+01    0.44895E+01
    0.30333E+01    0.42704E+01
    0.30946E+01    0.40619E+01
    0.31571E+01    0.38633E+01
    0.32209E+01    0.36742E+01
    0.32860E+01    0.34943E+01
    0.33523E+01    0.33229E+01
    0.34201E+01    0.31599E+01
    0.34892E+01    0.30047E+01
    0.35596E+01    0.28570E+01
    0.36316E+01    0.27164E+01
    0.37049E+01    0.25826E+01
    0.37798E+01    0.24552E+01
    0.38561E+01    0.23341E+01
    0.39340E+01    0.22188E+01
    0.40135E+01    0.21092E+01
    0.40946E+01    0.20048E+01
    0.41773E+01    0.19055E+01
    0.42617E+01    0.18111E+01
    0.43478E+01    0.17213E+01
    0.44356E+01    0.16358E+01
    0.45252E+01    0.15546E+01
    0.46166E+01    0.14773E+01
    0.47099E+01    0.14037E+01
    0.48050E+01    0.13338E+01
    0.49021E+01    0.12673E+01
    0.50011E+01    0.12041E+01
    0.51021E+01    0.11440E+01
    0.52052E+01    0.10868E+01
    0.53104E+01    0.10325E+01
    0.54176E+01    0.98083E+00
    0.55271E+01    0.93171E+00
    0.56387E+01    0.88502E+00
    0.57526E+01    0.84063E+00
    0.58689E+01    0.79844E+00
    0.59874E+01    0.75834E+00
    0.61084E+01    0.72022E+00
    0.62318E+01    0.68399E+00
    0.63577E+01    0.64956E+00
    0.64861E+01    0.61684E+00
    0.66171E+01    0.58574E+00
    0.67508E+01    0.55619E+00
    0.68872E+01    0.52812E+00
    0.70263E+01    0.50144E+00
    0.71682E+01    0.47609E+00
    0.73130E+01    0.45201E+00
    0.74608E+01    0.42913E+00
    0.76115E+01    0.40739E+00
    0.77653E+01    0.38674E+00
    0.79221E+01    0.36713E+00
    0.80822E+01    0.34849E+00
    0.82454E+01    0.33080E+00
    0.84120E+01    0.31398E+00
    0.85819E+01    0.29802E+00
    0.87553E+01    0.28285E+00
    0.89322E+01    0.26845E+00
    0.91126E+01    0.25478E+00
    0.92967E+01    0.24179E+00
    0.94845E+01    0.22945E+00
    0.96761E+01    0.21774E+00
    0.98716E+01    0.20662E+00
    0.10071E+02    0.19606E+00
    0.10274E+02    0.18604E+00
    0.10482E+02    0.17652E+00
    0.10694E+02    0.16748E+00
    0.10910E+02    0.15890E+00
    0.11130E+02    0.15076E+00
    0.11355E+02    0.14303E+00
    0.11584E+02    0.13569E+00
    0.11818E+02    0.12872E+00
    0.12057E+02    0.12211E+00
    0.12301E+02    0.11583E+00
    0.12549E+02    0.10988E+00
    0.12803E+02    0.10422E+00
    0.13061E+02    0.98855E-01
    0.13325E+02    0.93763E-01
    0.13594E+02    0.88930E-01
    0.13869E+02    0.84344E-01
    0.14149E+02    0.79992E-01
    0.14435E+02    0.75863E-01
    0.14727E+02    0.71945E-01
    0.15024E+02    0.68226E-01
    0.15328E+02    0.64699E-01
    0.15637E+02    0.61352E-01
    0.15953E+02    0.58176E-01
    0.16275E+02    0.55164E-01
    0.16604E+02    0.52306E-01
    0.16940E+02    0.49594E-01
    0.17282E+02    0.47022E-01
    0.17631E+02    0.44582E-01
    0.17987E+02    0.42268E-01
    0.18351E+02    0.40072E-01
    0.18721E+02    0.37990E-01
    0.19099E+02    0.36015E-01
    0.19485E+02    0.34141E-01
    0.19879E+02    0.32364E-01
    0.20280E+02    0.30679E-01
    0.20690E+02    0.29081E-01
    0.21108E+02    0.27565E-01
    0.21535E+02    0.26128E-01
    0.21970E+02    0.24765E-01
    0.22413E+02    0.23473E-01
    0.22866E+02    0.22247E-01
    0.23328E+02    0.21085E-01
    0.23799E+02    0.19983E-01
    0.24280E+02    0.18938E-01
    0.24771E+02    0.17947E-01
    0.25271E+02    0.17008E-01
    0.25782E+02    0.16117E-01
    0.26302E+02    0.15273E-01
    0.26834E+02    0.14473E-01
    0.27376E+02    0.13714E-01
    0.27929E+02    0.12994E-01
    0.28493E+02    0.12313E-01
    0.29069E+02    0.11666E-01
    0.29656E+02    0.11053E-01
    0.30255E+02    0.10473E-01
    0.30866E+02    0.99220E-02
    0.31490E+02    0.94001E-02
    0.32126E+02    0.89055E-02
    0.32775E+02    0.84367E-02
    0.33437E+02    0.79923E-02
    0.34112E+02    0.75712E-02
    0.34801E+02    0.71721E-02
    0.35504E+02    0.67939E-02
    0.36222E+02    0.64355E-02
    0.36953E+02    0.60958E-02
    0.37700E+02    0.57739E-02
    0.38462E+02    0.54689E-02
    0.39239E+02    0.51798E-02
    0.40031E+02    0.49059E-02
    0.40840E+02    0.46464E-02
    0.41665E+02    0.44005E-02
    0.42507E+02    0.41675E-02
    0.43365E+02    0.39468E-02
    0.44241E+02    0.37376E-02
    0.45135E+02    0.35394E-02
    0.46047E+02    0.33517E-02
    0.46977E+02    0.31738E-02
    0.47926E+02    0.30053E-02
    0.48894E+02    0.28457E-02
    0.49882E+02    0.26945E-02
    0.50890E+02    0.25512E-02
    0.51918E+02    0.24155E-02
    0.52966E+02    0.22870E-02
    0.54036E+02    0.21652E-02
    0.55128E+02    0.20499E-02
    0.56242E+02    0.19407E-02
    0.57378E+02    0.18372E-02
    0.58537E+02    0.17392E-02
    0.59720E+02    0.16464E-02
    0.60926E+02    0.15585E-02
    0.62157E+02    0.14752E-02
    0.63412E+02    0.13964E-02
    0.64693E+02    0.13217E-02
    0.66000E+02    0.12510E-02
    0.67334E+02    0.11840E-02
    0.68694E+02    0.11206E-02
    0.70082E+02    0.10606E-02
    0.71497E+02    0.10037E-02
    0.72942E+02    0.94985E-03
    0.74415E+02    0.89886E-03
    0.75918E+02    0.85059E-03
    0.77452E+02    0.80488E-03
    0.79017E+02    0.76160E-03
    0.80613E+02    0.72062E-03
    0.82241E+02    0.68183E-03
    0.83903E+02    0.64510E-03
    0.85598E+02    0.61033E-03
    0.87327E+02    0.57741E-03
    0.89091E+02    0.54625E-03
    0.90891E+02    0.51675E-03
    0.92727E+02    0.48882E-03
    0.94600E+02    0.46238E-03
    0.96511E+02    0.43736E-03
    0.98461E+02    0.41367E-03
    0.10045E+03    0.39125E-03
    0.10248E+03    0.37003E-03
    0.10455E+03    0.34995E-03
    0.10666E+03    0.33094E-03
    0.10882E+03    0.31295E-03
    0.11101E+03    0.29592E-03
    0.11326E+03    0.27981E-03
    0.11554E+03    0.26456E-03
    0.11788E+03    0.25013E-03
    0.12026E+03    0.23647E-03
    0.12269E+03    0.22355E-03
    0.12517E+03    0.21132E-03
    0.12770E+03    0.19975E-03
    0.13028E+03    0.18881E-03
    0.13291E+03    0.17845E-03
    0.13559E+03    0.16865E-03
    0.13833E+03    0.15938E-03
    0.14113E+03    0.15061E-03
    0.14398E+03    0.14231E-03
    0.14689E+03    0.13446E-03
    0.14985E+03    0.12704E-03
    0.15288E+03    0.12001E-03
    0.15597E+03    0.11337E-03
    0.15912E+03    0.10709E-03
    0.16233E+03    0.10114E-03
    0.16561E+03    0.95523E-04
    0.16896E+03    0.90207E-04
    0.17237E+03    0.85181E-04
    0.17585E+03    0.80427E-04
    0.17941E+03    0.75933E-04
    0.18303E+03    0.71683E-04
    0.18673E+03    0.67665E-04
    0.19050E+03    0.63866E-04
    0.19435E+03    0.60275E-04
    0.19828E+03    0.56879E-04
    0.20228E+03    0.53670E-04
    0.20637E+03    0.50637E-04
    0.21054E+03    0.47770E-04
    0.21479E+03    0.45060E-04
    0.21913E+03    0.42499E-04
    0.22356E+03    0.40079E-04
    0.22807E+03    0.37793E-04
    0.23268E+03    0.35632E-04
    0.23738E+03    0.33591E-04
    0.24217E+03    0.31663E-04
    0.24707E+03    0.29842E-04
    0.25206E+03    0.28122E-04
    0.25715E+03    0.26497E-04
    0.26234E+03    0.24963E-04
    0.26764E+03    0.23515E-04
    0.27305E+03    0.22147E-04
    0.27857E+03    0.20856E-04
    0.28419E+03    0.19637E-04
    0.28994E+03    0.18486E-04
    0.29579E+03    0.17401E-04
    0.30177E+03    0.16376E-04
    0.30786E+03    0.15410E-04
    0.31408E+03    0.14498E-04
    0.32043E+03    0.13638E-04
    0.32690E+03    0.12827E-04
    0.33351E+03    0.12062E-04
    0.34024E+03    0.11341E-04
    0.34712E+03    0.10661E-04
    0.35413E+03    0.10021E-04
    0.36128E+03    0.94170E-05
    0.36858E+03    0.88481E-05
    0.37603E+03    0.83123E-05
    0.38362E+03    0.78075E-05
    0.39137E+03    0.73323E-05
    0.39928E+03    0.68848E-05
    0.40734E+03    0.64636E-05
    0.41557E+03    0.60671E-05
    0.42397E+03    0.56941E-05
    0.43253E+03    0.53432E-05
    0.44127E+03    0.50132E-05
    0.45019E+03    0.47029E-05
    0.45928E+03    0.44111E-05
    0.46856E+03    0.41368E-05
    0.47802E+03    0.38791E-05
    0.48768E+03    0.36370E-05
    0.49753E+03    0.34096E-05
    0.50758E+03    0.31960E-05
    0.51784E+03    0.29955E-05
    0.52830E+03    0.28073E-05
    0.53897E+03    0.26307E-05
    0.54986E+03    0.24649E-05
    0.56097E+03    0.23095E-05
    0.57230E+03    0.21636E-05
    0.58386E+03    0.20269E-05
    0.59565E+03    0.18987E-05
    0.60769E+03    0.17785E-05
    0.61996E+03    0.16659E-05
    0.63249E+03    0.15604E-05
    0.64526E+03    0.14615E-05
    0.65830E+03    0.13689E-05
    0.67160E+03    0.12821E-05
    0.68516E+03    0.12008E-05
    0.69901E+03    0.11247E-05
    0.71313E+03    0.10534E-05
    0.72753E+03    0.98667E-06
    0.74223E+03    0.92416E-06
    0.75722E+03    0.86564E-06
    0.77252E+03    0.81084E-06
    0.78813E+03    0.75952E-06
    0.80405E+03    0.71147E-06
    0.82029E+03    0.66648E-06
    0.83686E+03    0.62435E-06
    0.85377E+03    0.58489E-06
    0.87101E+03    0.54795E-06
    0.88861E+03    0.51334E-06
    0.90656E+03    0.48093E-06
    0.92488E+03    0.45058E-06
    0.94356E+03    0.42215E-06
    0.96262E+03    0.39552E-06
    0.98207E+03    0.37058E-06
    0.10019E+04    0.34721E-06

